Semantic Communication Meets Edge Intelligence

The development of emerging applications, such as autonomous transportation systems, are expected to result in an explosive growth in mobile data traffic. As the available spectrum resource becomes more and more scarce, there is a growing need for a paradigm shift from Shannon's Classical Information Theory (CIT) to semantic communication (SemCom). Specifically, the former adopts a "transmit-before-understanding" approach while the latter leverages artificial intelligence (AI) techniques to "understand-before-transmit", thereby alleviating bandwidth pressure by reducing the amount of data to be exchanged without negating the semantic effectiveness of the transmitted symbols. However, the semantic extraction (SE) procedure incurs costly computation and storage overheads. In this article, we introduce an edge-driven training, maintenance, and execution of SE. We further investigate how edge intelligence can be enhanced with SemCom through improving the generalization capabilities of intelligent agents at lower computation overheads and reducing the communication overhead of information exchange. Finally, we present a case study involving semantic-aware resource optimization for the wireless powered Internet of Things (IoT).

==> train_res.txt <==
1 0.7519873976707458 0.7821494340896606 0.7714681797015503 0.8031229594423268
2 0.7539785504341125 0.7843136191368103 0.7714681797015503 0.8031229594423268
4 0.7577060461044312 0.7882800698280334 0.7714681797015503 0.8031229594423268
6 0.7612143754959106 0.7916949987411499 0.7714681797015503 0.8031229594423268
8 0.7643404603004456 0.7947836518287659 0.7714681797015503 0.8031229594423268
10 0.7669376134872437 0.7975496053695679 0.7714681797015503 0.8031229594423268
12 0.7693667411804199 0.799913763999939 0.7714681797015503 0.8031229594423268
14 0.7714690566062927 0.8021481037139893 0.7714681797015503 0.8031229594423268
16 0.7735541462898254 0.8040399551391602 0.7714681797015503 0.8031229594423268
18 0.7755013704299927 0.8057807087898254 0.7714681797015503 0.8031229594423268
20 0.7770586609840393 0.8073417544364929 0.7714681797015503 0.8031229594423268
22 0.7784366607666016 0.8087608814239502 0.7714681797015503 0.8031229594423268
24 0.7796851992607117 0.8099822402000427 0.7714681797015503 0.8031229594423268
26 0.7807677388191223 0.8109281659126282 0.7714681797015503 0.8031229594423268
28 0.7818602919578552 0.8120265603065491 0.7714681797015503 0.8031229594423268
30 0.7828205823898315 0.8128122091293335 0.7714681797015503 0.8031229594423268
32 0.7836694717407227 0.8137234449386597 0.7714681797015503 0.8031229594423268
34 0.7844507098197937 0.8143506646156311 0.7714681797015503 0.8031229594423268
36 0.78520268201828 0.8149843811988831 0.7714681797015503 0.8031229594423268
38 0.7857731580734253 0.8156651258468628 0.7714681797015503 0.8031229594423268
40 0.7864512801170349 0.8162293434143066 0.7714681797015503 0.8031229594423268
42 0.7870045304298401 0.8167586326599121 0.7714681797015503 0.8031229594423268
44 0.7876160740852356 0.8172621726989746 0.7714681797015503 0.8031229594423268
46 0.7879878878593445 0.8176624774932861 0.7714681797015503 0.8031229594423268
48 0.7885040640830994 0.8181655406951904 0.7714681797015503 0.8031229594423268
50 0.7889533042907715 0.818515956401825 0.7714681797015503 0.8031229594423268
52 0.7893543839454651 0.8189418911933899 0.7714681797015503 0.8031229594423268
54 0.7896744608879089 0.8192415237426758 0.7714681797015503 0.8031229594423268
56 0.7901462912559509 0.8196937441825867 0.7714681797015503 0.8031229594423268
58 0.7904124855995178 0.8199537396430969 0.7714681797015503 0.8031229594423268
60 0.7906596660614014 0.8202115297317505 0.7714681797015503 0.8031229594423268
62 0.791108250617981 0.8205959796905518 0.7714681797015503 0.8031229594423268
64 0.7912834882736206 0.8209385871887207 0.7714681797015503 0.8031229594423268
66 0.7915294170379639 0.8210738897323608 0.7714681797015503 0.8031229594423268
68 0.7919526100158691 0.8214794397354126 0.7714681797015503 0.8031229594423268
70 0.7920877933502197 0.8216161727905273 0.7714681797015503 0.8031229594423268
72 0.7924158573150635 0.821902334690094 0.7714681797015503 0.8031229594423268
74 0.7926361560821533 0.8221302032470703 0.7714681797015503 0.8031229594423268
76 0.7928829193115234 0.8222759962081909 0.7714681797015503 0.8031229594423268
78 0.793065071105957 0.8226196765899658 0.7714681797015503 0.8031229594423268
80 0.7933746576309204 0.8227353692054749 0.7714681797015503 0.8031229594423268
82 0.7935124039649963 0.8230364918708801 0.7714681797015503 0.8031229594423268
84 0.7936639189720154 0.823210597038269 0.7714681797015503 0.8031229594423268
86 0.7939711213111877 0.8234140872955322 0.7714681797015503 0.8031229594423268
88 0.7940719723701477 0.8235982060432434 0.7714681797015503 0.8031229594423268
90 0.7943056225776672 0.8237693905830383 0.7714681797015503 0.8031229594423268
92 0.7945775985717773 0.8239808678627014 0.7714681797015503 0.8031229594423268
94 0.7946684956550598 0.8241468071937561 0.7714681797015503 0.8031229594423268
96 0.7948366403579712 0.8243222236633301 0.7714681797015503 0.8031229594423268
98 0.7950439453125 0.8244916200637817 0.7714681797015503 0.8031229594423268
100 0.7951891422271729 0.8245941400527954 0.7714681797015503 0.8031229594423268
102 0.7953723669052124 0.8248512148857117 0.7714681797015503 0.8031229594423268
104 0.7955547571182251 0.8249261379241943 0.7714681797015503 0.8031229594423268
106 0.7957178950309753 0.82515549659729 0.7714681797015503 0.8031229594423268
108 0.7958487868309021 0.8253133893013 0.7714681797015503 0.8031229594423268
110 0.7960541844367981 0.8254780173301697 0.7714681797015503 0.8031229594423268
112 0.7961707711219788 0.8255906105041504 0.7714681797015503 0.8031229594423268
114 0.7964116930961609 0.8257571458816528 0.7714681797015503 0.8031229594423268
116 0.7964780330657959 0.8259576559066772 0.7714681797015503 0.8031229594423268
118 0.7966229915618896 0.8260197639465332 0.7714681797015503 0.8031229594423268
120 0.7968483567237854 0.8261995911598206 0.7714681797015503 0.8031229594423268
122 0.7969310283660889 0.8263518810272217 0.7714681797015503 0.8031229594423268
124 0.7970778346061707 0.8264832496643066 0.7714681797015503 0.8031229594423268
126 0.797210156917572 0.826535701751709 0.7714681797015503 0.8031229594423268
128 0.7973728775978088 0.8267801403999329 0.7714681797015503 0.8031229594423268
130 0.7974509000778198 0.8268373012542725 0.7714681797015503 0.8031229594423268
132 0.7976957559585571 0.8269970417022705 0.7714681797015503 0.8031229594423268
134 0.7978355884552002 0.8271742463111877 0.7714681797015503 0.8031229594423268
136 0.7978425621986389 0.8273317813873291 0.7714681797015503 0.8031229594423268
138 0.7980391979217529 0.8273138999938965 0.7714681797015503 0.8031229594423268
140 0.7981786727905273 0.8275802135467529 0.7714681797015503 0.8031229594423268
142 0.7982728481292725 0.8275742530822754 0.7714681797015503 0.8031229594423268
144 0.7983892560005188 0.8278355598449707 0.7714681797015503 0.8031229594423268
146 0.7985574007034302 0.8278760313987732 0.7714681797015503 0.8031229594423268
148 0.7986103892326355 0.8279719948768616 0.7714681797015503 0.8031229594423268
150 0.7989364266395569 0.8280028700828552 0.7714681797015503 0.8031229594423268
152 0.7989143133163452 0.8282350301742554 0.7714681797015503 0.8031229594423268
154 0.7989547252655029 0.8283522129058838 0.7714681797015503 0.8031229594423268
156 0.799171507358551 0.8284169435501099 0.7714681797015503 0.8031229594423268
158 0.7993155717849731 0.8285248279571533 0.7714681797015503 0.8031229594423268
160 0.7993780374526978 0.8285956382751465 0.7714681797015503 0.8031229594423268
162 0.7994507551193237 0.8286840319633484 0.7714681797015503 0.8031229594423268
164 0.799704372882843 0.8288636207580566 0.7714681797015503 0.8031229594423268
166 0.7997230887413025 0.8289099335670471 0.7714681797015503 0.8031229594423268
168 0.7997570633888245 0.8290400505065918 0.7714681797015503 0.8031229594423268
170 0.7999772429466248 0.8291402459144592 0.7714681797015503 0.8031229594423268
172 0.8000810146331787 0.8292118310928345 0.7714681797015503 0.8031229594423268
174 0.8001229763031006 0.8294074535369873 0.7714681797015503 0.8031229594423268
176 0.8002780079841614 0.8294108510017395 0.7714681797015503 0.8031229594423268
178 0.8003697395324707 0.8295089602470398 0.7714681797015503 0.8031229594423268
180 0.8005315661430359 0.8296449780464172 0.7714681797015503 0.8031229594423268
182 0.8006175756454468 0.829745888710022 0.7714681797015503 0.8031229594423268
184 0.80066978931427 0.8298586010932922 0.7714681797015503 0.8031229594423268
186 0.8007479310035706 0.8298889398574829 0.7714681797015503 0.8031229594423268
188 0.8009636998176575 0.830109715461731 0.7714681797015503 0.8031229594423268
190 0.801023542881012 0.8300147652626038 0.7714681797015503 0.8031229594423268
192 0.8011325597763062 0.8301465511322021 0.7714681797015503 0.8031229594423268
194 0.801243007183075 0.8303713798522949 0.7714681797015503 0.8031229594423268
196 0.8013176321983337 0.8303787112236023 0.7714681797015503 0.8031229594423268
198 0.8014039397239685 0.8304734230041504 0.7714681797015503 0.8031229594423268
200 0.8015807867050171 0.8305842280387878 0.7714681797015503 0.8031229594423268
202 0.8016289472579956 0.8306488990783691 0.7714681797015503 0.8031229594423268
204 0.8016963601112366 0.8307720422744751 0.7714681797015503 0.8031229594423268
206 0.8017789721488953 0.8308258056640625 0.7714681797015503 0.8031229594423268
208 0.8019934296607971 0.8309399485588074 0.7714681797015503 0.8031229594423268
210 0.8019568920135498 0.8309881091117859 0.7714681797015503 0.8031229594423268
212 0.8021312952041626 0.8310890793800354 0.7714681797015503 0.8031229594423268
214 0.8021963834762573 0.8312041759490967 0.7714681797015503 0.8031229594423268
216 0.8023133277893066 0.831286609172821 0.7714681797015503 0.8031229594423268
218 0.8024114370346069 0.8313771486282349 0.7714681797015503 0.8031229594423268
220 0.8025033473968506 0.8314855098724365 0.7714681797015503 0.8031229594423268
222 0.8025403022766113 0.8315103054046631 0.7714681797015503 0.8031229594423268
224 0.8026684522628784 0.8316543102264404 0.7714681797015503 0.8031229594423268
226 0.8027384877204895 0.8316430449485779 0.7714681797015503 0.8031229594423268
228 0.8028570413589478 0.8318301439285278 0.7714681797015503 0.8031229594423268
230 0.8029230833053589 0.8318654894828796 0.7714681797015503 0.8031229594423268
232 0.8030298948287964 0.8319293260574341 0.7714681797015503 0.8031229594423268
234 0.8030604124069214 0.8319835662841797 0.7714681797015503 0.8031229594423268
236 0.8031769394874573 0.8321816921234131 0.7714681797015503 0.8031229594423268
238 0.8032605648040771 0.8321114778518677 0.7714681797015503 0.8031229594423268
240 0.8034052848815918 0.8323414325714111 0.7714681797015503 0.8031229594423268
242 0.803457498550415 0.8323479890823364 0.7714681797015503 0.8031229594423268
244 0.8036045432090759 0.8323249220848083 0.7714681797015503 0.8031229594423268
246 0.8035023212432861 0.8325279355049133 0.7714681797015503 0.8031229594423268
248 0.8037346601486206 0.8326511383056641 0.7714681797015503 0.8031229594423268
250 0.8037484288215637 0.8325409293174744 0.7714681797015503 0.8031229594423268
252 0.8039140701293945 0.8327199816703796 0.7714681797015503 0.8031229594423268
254 0.8039627075195312 0.8327949047088623 0.7714681797015503 0.8031229594423268
256 0.8039994239807129 0.8329117894172668 0.7714681797015503 0.8031229594423268
258 0.8041248321533203 0.8328725695610046 0.7714681797015503 0.8031229594423268
260 0.8041900396347046 0.8330243825912476 0.7714681797015503 0.8031229594423268
262 0.8042781352996826 0.8330763578414917 0.7714681797015503 0.8031229594423268
264 0.8043193817138672 0.833152711391449 0.7714681797015503 0.8031229594423268
266 0.8043951988220215 0.8331486582756042 0.7714681797015503 0.8031229594423268
268 0.804471492767334 0.8332820534706116 0.7714681797015503 0.8031229594423268
270 0.8045228123664856 0.833332359790802 0.7714681797015503 0.8031229594423268
272 0.8046157360076904 0.8334105610847473 0.7714681797015503 0.8031229594423268
274 0.8047273755073547 0.8334739804267883 0.7714681797015503 0.8031229594423268
276 0.8046457767486572 0.8335185647010803 0.7714681797015503 0.8031229594423268
278 0.8048689961433411 0.8336421251296997 0.7714681797015503 0.8031229594423268
280 0.8049318194389343 0.8337463140487671 0.7714681797015503 0.8031229594423268
282 0.8049882054328918 0.8337663412094116 0.7714681797015503 0.8031229594423268
284 0.8050751090049744 0.8338437676429749 0.7714681797015503 0.8031229594423268
286 0.8050267100334167 0.833808183670044 0.7714681797015503 0.8031229594423268
288 0.8052092790603638 0.833979606628418 0.7714681797015503 0.8031229594423268
290 0.8053408861160278 0.8339910507202148 0.7714681797015503 0.8031229594423268
292 0.8053383827209473 0.83405601978302 0.7714681797015503 0.8031229594423268
294 0.8053231835365295 0.8341382741928101 0.7714681797015503 0.8031229594423268
296 0.8054743409156799 0.8342737555503845 0.7714681797015503 0.8031229594423268
298 0.8055315613746643 0.8342547416687012 0.7714681797015503 0.8031229594423268
300 0.8056092858314514 0.8343420624732971 0.7714681797015503 0.8031229594423268
302 0.8056697845458984 0.8344599008560181 0.7714681797015503 0.8031229594423268
304 0.8057039380073547 0.8344640731811523 0.7714681797015503 0.8031229594423268
306 0.8058351278305054 0.8345385193824768 0.7714681797015503 0.8031229594423268
308 0.8059141039848328 0.8346064686775208 0.7714681797015503 0.8031229594423268
310 0.8059980869293213 0.834630012512207 0.7714681797015503 0.8031229594423268
312 0.8059909343719482 0.8348388671875 0.7714681797015503 0.8031229594423268
314 0.8061550855636597 0.8347460031509399 0.7714681797015503 0.8031229594423268
316 0.8061004877090454 0.8348705768585205 0.7714681797015503 0.8031229594423268
318 0.8062235116958618 0.8348933458328247 0.7714681797015503 0.8031229594423268
320 0.8063359260559082 0.8350861668586731 0.7714681797015503 0.8031229594423268
322 0.8063877820968628 0.8350897431373596 0.7714681797015503 0.8031229594423268
324 0.8064550161361694 0.835116982460022 0.7714681797015503 0.8031229594423268
326 0.8064725995063782 0.835166871547699 0.7714681797015503 0.8031229594423268
328 0.80659419298172 0.8353195786476135 0.7714681797015503 0.8031229594423268
330 0.8066086769104004 0.8353636860847473 0.7714681797015503 0.8031229594423268
332 0.8067182302474976 0.8353731036186218 0.7714681797015503 0.8031229594423268
334 0.8066730499267578 0.8354368209838867 0.7714681797015503 0.8031229594423268
336 0.8068254590034485 0.8354628086090088 0.7714681797015503 0.8031229594423268
338 0.8069863319396973 0.8356536030769348 0.7714681797015503 0.8031229594423268
340 0.8068867325782776 0.8356565833091736 0.7714681797015503 0.8031229594423268
342 0.8070693016052246 0.8356800675392151 0.7714681797015503 0.8031229594423268
344 0.8071253895759583 0.83577561378479 0.7714681797015503 0.8031229594423268
346 0.8070676326751709 0.8357594609260559 0.7714681797015503 0.8031229594423268
348 0.8072075843811035 0.8358839154243469 0.7714681797015503 0.8031229594423268
350 0.8073291778564453 0.8358702659606934 0.7714681797015503 0.8031229594423268
352 0.8073740005493164 0.8360421657562256 0.7714681797015503 0.8031229594423268
354 0.8074533343315125 0.8361390829086304 0.7714681797015503 0.8031229594423268
356 0.8074679970741272 0.8360643982887268 0.7714681797015503 0.8031229594423268
358 0.8075747489929199 0.8360604643821716 0.7714681797015503 0.8031229594423268
360 0.8075848817825317 0.8363216519355774 0.7714681797015503 0.8031229594423268
362 0.8077124953269958 0.8362627029418945 0.7714681797015503 0.8031229594423268
364 0.8076826930046082 0.836373507976532 0.7714681797015503 0.8031229594423268
366 0.8077119588851929 0.8364807963371277 0.7714681797015503 0.8031229594423268
368 0.8079017400741577 0.8363786339759827 0.7714681797015503 0.8031229594423268
370 0.807902991771698 0.8365511298179626 0.7714681797015503 0.8031229594423268
372 0.8079544901847839 0.8366477489471436 0.7714681797015503 0.8031229594423268
374 0.8080385327339172 0.8365746140480042 0.7714681797015503 0.8031229594423268
376 0.8080900311470032 0.8366727232933044 0.7714681797015503 0.8031229594423268
378 0.8082261681556702 0.8368244767189026 0.7714681797015503 0.8031229594423268
380 0.8082319498062134 0.8368320465087891 0.7714681797015503 0.8031229594423268
382 0.8082975745201111 0.8369395136833191 0.7714681797015503 0.8031229594423268
384 0.8083856701850891 0.8368700742721558 0.7714681797015503 0.8031229594423268
386 0.8084002137184143 0.8369626998901367 0.7714681797015503 0.8031229594423268
388 0.8084307909011841 0.8370231986045837 0.7714681797015503 0.8031229594423268
390 0.8085486888885498 0.8371519446372986 0.7714681797015503 0.8031229594423268
392 0.8086768388748169 0.837074339389801 0.7714681797015503 0.8031229594423268
394 0.8086127638816833 0.8372064232826233 0.7714681797015503 0.8031229594423268
396 0.8087065815925598 0.8372468948364258 0.7714681797015503 0.8031229594423268
398 0.8087723851203918 0.837253749370575 0.7714681797015503 0.8031229594423268
400 0.8088222146034241 0.8374345302581787 0.7714681797015503 0.8031229594423268
402 0.8088997006416321 0.8374165296554565 0.7714681797015503 0.8031229594423268
404 0.8089177012443542 0.8374660611152649 0.7714681797015503 0.8031229594423268
406 0.8089932203292847 0.8375155925750732 0.7714681797015503 0.8031229594423268
408 0.8090860247612 0.8375979661941528 0.7714681797015503 0.8031229594423268
410 0.8092347383499146 0.8377055525779724 0.7714681797015503 0.8031229594423268
412 0.8091109991073608 0.8376652002334595 0.7714681797015503 0.8031229594423268
414 0.8092572689056396 0.8377288579940796 0.7714681797015503 0.8031229594423268
416 0.8093686699867249 0.8377748727798462 0.7714681797015503 0.8031229594423268
418 0.8093067407608032 0.8378194570541382 0.7714681797015503 0.8031229594423268
420 0.8094945549964905 0.8379461765289307 0.7714681797015503 0.8031229594423268
422 0.8095079064369202 0.8378210067749023 0.7714681797015503 0.8031229594423268
424 0.8095430731773376 0.8380174040794373 0.7714681797015503 0.8031229594423268
426 0.8095516562461853 0.8381007313728333 0.7714681797015503 0.8031229594423268
428 0.8096369504928589 0.8380763530731201 0.7714681797015503 0.8031229594423268
430 0.8097100257873535 0.8380867838859558 0.7714681797015503 0.8031229594423268
432 0.8098574280738831 0.8382384777069092 0.7714681797015503 0.8031229594423268
434 0.8098750114440918 0.8382484912872314 0.7714681797015503 0.8031229594423268
436 0.8099573254585266 0.8383356332778931 0.7714681797015503 0.8031229594423268
438 0.809945285320282 0.8384170532226562 0.7714681797015503 0.8031229594423268
440 0.8099827766418457 0.8384215831756592 0.7714681797015503 0.8031229594423268
442 0.8100939393043518 0.8383822441101074 0.7714681797015503 0.8031229594423268
444 0.8100984692573547 0.8386515378952026 0.7714681797015503 0.8031229594423268
446 0.8102229237556458 0.8385621905326843 0.7714681797015503 0.8031229594423268
448 0.8102443218231201 0.838697612285614 0.7714681797015503 0.8031229594423268
450 0.8103139996528625 0.8386339545249939 0.7714681797015503 0.8031229594423268
452 0.8103480339050293 0.8387385606765747 0.7714681797015503 0.8031229594423268
454 0.8104549050331116 0.8387619853019714 0.7714681797015503 0.8031229594423268
456 0.8105027675628662 0.8388482332229614 0.7714681797015503 0.8031229594423268
458 0.8105424046516418 0.8389400243759155 0.7714681797015503 0.8031229594423268
460 0.8104865550994873 0.8389560580253601 0.7714681797015503 0.8031229594423268
462 0.8107236623764038 0.8389427661895752 0.7714681797015503 0.8031229594423268
464 0.8107509016990662 0.8391479849815369 0.7714681797015503 0.8031229594423268
466 0.8106754422187805 0.8389747738838196 0.7714681797015503 0.8031229594423268
468 0.8108097910881042 0.8391999006271362 0.7714681797015503 0.8031229594423268
470 0.8109683394432068 0.8391936421394348 0.7714681797015503 0.8031229594423268
472 0.8109229207038879 0.8392496705055237 0.7714681797015503 0.8031229594423268
474 0.8109972476959229 0.8392643928527832 0.7714681797015503 0.8031229594423268
476 0.8110248446464539 0.8393169045448303 0.7714681797015503 0.8031229594423268
478 0.811043918132782 0.8392814993858337 0.7714681797015503 0.8031229594423268
480 0.8112024664878845 0.8394632935523987 0.7714681797015503 0.8031229594423268
482 0.8112435340881348 0.8394953012466431 0.7714681797015503 0.8031229594423268
484 0.8112311363220215 0.8395058512687683 0.7714681797015503 0.8031229594423268
486 0.8113200664520264 0.8395467400550842 0.7714681797015503 0.8031229594423268
488 0.8113700151443481 0.8396115899085999 0.7714681797015503 0.8031229594423268
490 0.8113506436347961 0.839629590511322 0.7714681797015503 0.8031229594423268
492 0.8114853501319885 0.8397645950317383 0.7714681797015503 0.8031229594423268
494 0.8116204738616943 0.8397077918052673 0.7714681797015503 0.8031229594423268
496 0.811523973941803 0.8397082686424255 0.7714681797015503 0.8031229594423268
498 0.811582088470459 0.8398143649101257 0.7714681797015503 0.8031229594423268
500 0.8117507696151733 0.8399189114570618 0.7714681797015503 0.8031229594423268
502 0.8117439150810242 0.8398037552833557 0.7714681797015503 0.8031229594423268
504 0.8117696642875671 0.8399649262428284 0.7714681797015503 0.8031229594423268
506 0.8118481636047363 0.8399226665496826 0.7714681797015503 0.8031229594423268
508 0.8118305206298828 0.8399733304977417 0.7714681797015503 0.8031229594423268
510 0.8119984865188599 0.839981734752655 0.7714681797015503 0.8031229594423268
512 0.812031626701355 0.8401315212249756 0.7714681797015503 0.8031229594423268
514 0.8120214343070984 0.8401371240615845 0.7714681797015503 0.8031229594423268
516 0.8121263980865479 0.8401058316230774 0.7714681797015503 0.8031229594423268
518 0.8121600151062012 0.8401543498039246 0.7714681797015503 0.8031229594423268
520 0.8122351169586182 0.8402973413467407 0.7714681797015503 0.8031229594423268
522 0.8122448325157166 0.8402499556541443 0.7714681797015503 0.8031229594423268
524 0.8123598694801331 0.840304434299469 0.7714681797015503 0.8031229594423268
526 0.8123206496238708 0.8403615951538086 0.7714681797015503 0.8031229594423268
528 0.8124498128890991 0.840427815914154 0.7714681797015503 0.8031229594423268
530 0.8125380277633667 0.8403869867324829 0.7714681797015503 0.8031229594423268
532 0.8124644756317139 0.840415894985199 0.7714681797015503 0.8031229594423268
534 0.8125900626182556 0.8405362963676453 0.7714681797015503 0.8031229594423268
536 0.8126410245895386 0.8404739499092102 0.7714681797015503 0.8031229594423268
538 0.8126391768455505 0.8405002951622009 0.7714681797015503 0.8031229594423268
540 0.8127748966217041 0.8406035900115967 0.7714681797015503 0.8031229594423268
542 0.8128159642219543 0.840646505355835 0.7714681797015503 0.8031229594423268
544 0.8128093481063843 0.8406656384468079 0.7714681797015503 0.8031229594423268
546 0.8129028677940369 0.8407148718833923 0.7714681797015503 0.8031229594423268
548 0.8130056262016296 0.840843677520752 0.7714681797015503 0.8031229594423268
550 0.812980592250824 0.8407334685325623 0.7714681797015503 0.8031229594423268
552 0.8129975199699402 0.8408167958259583 0.7714681797015503 0.8031229594423268
554 0.813206672668457 0.8408548831939697 0.7714681797015503 0.8031229594423268
556 0.8130783438682556 0.8409105539321899 0.7714681797015503 0.8031229594423268
558 0.8132113814353943 0.8409509658813477 0.7714681797015503 0.8031229594423268
560 0.8132796287536621 0.8410900831222534 0.7714681797015503 0.8031229594423268
562 0.8132331967353821 0.8409611582756042 0.7714681797015503 0.8031229594423268
564 0.8133928775787354 0.8409745097160339 0.7714681797015503 0.8031229594423268
566 0.8133794665336609 0.8410870432853699 0.7714681797015503 0.8031229594423268
568 0.8133816719055176 0.8411723375320435 0.7714681797015503 0.8031229594423268
570 0.8136019110679626 0.8410688638687134 0.7714681797015503 0.8031229594423268
572 0.8135793805122375 0.8411275148391724 0.7714681797015503 0.8031229594423268
574 0.8135272264480591 0.8412064909934998 0.7714681797015503 0.8031229594423268
576 0.8136957287788391 0.8412928581237793 0.7714681797015503 0.8031229594423268
578 0.8137264847755432 0.8413437604904175 0.7714681797015503 0.8031229594423268
580 0.8137393593788147 0.8413706421852112 0.7714681797015503 0.8031229594423268
582 0.8138054013252258 0.8413006663322449 0.7714681797015503 0.8031229594423268
584 0.8139455914497375 0.841392993927002 0.7714681797015503 0.8031229594423268
586 0.8138530850410461 0.8414645791053772 0.7714681797015503 0.8031229594423268
588 0.8140097260475159 0.8413848280906677 0.7714681797015503 0.8031229594423268
590 0.8141034841537476 0.841503381729126 0.7714681797015503 0.8031229594423268
592 0.8140349388122559 0.8416042327880859 0.7714681797015503 0.8031229594423268
594 0.8140956163406372 0.8414875864982605 0.7714681797015503 0.8031229594423268
596 0.8141886591911316 0.841553807258606 0.7714681797015503 0.8031229594423268
598 0.8142180442810059 0.8416145443916321 0.7714681797015503 0.8031229594423268
600 0.8142186999320984 0.8416119813919067 0.7714681797015503 0.8031229594423268
602 0.8143521547317505 0.8416262269020081 0.7714681797015503 0.8031229594423268
604 0.8144387602806091 0.8418461680412292 0.7714681797015503 0.8031229594423268
606 0.8143859505653381 0.8416746258735657 0.7714681797015503 0.8031229594423268
608 0.8145545721054077 0.841730535030365 0.7714681797015503 0.8031229594423268
610 0.8145099878311157 0.8417875170707703 0.7714681797015503 0.8031229594423268
612 0.8145989775657654 0.8418601155281067 0.7714681797015503 0.8031229594423268
614 0.8145929574966431 0.8418587446212769 0.7714681797015503 0.8031229594423268
616 0.8146485686302185 0.8418781161308289 0.7714681797015503 0.8031229594423268
618 0.8147913217544556 0.8418848514556885 0.7714681797015503 0.8031229594423268
620 0.8146998286247253 0.8420109152793884 0.7714681797015503 0.8031229594423268
622 0.8148022294044495 0.8420096039772034 0.7714681797015503 0.8031229594423268
624 0.8148807883262634 0.8419762253761292 0.7714681797015503 0.8031229594423268
626 0.8150022625923157 0.842056155204773 0.7714681797015503 0.8031229594423268
628 0.8148798942565918 0.8421143293380737 0.7714681797015503 0.8031229594423268
630 0.8149467706680298 0.8422028422355652 0.7714681797015503 0.8031229594423268
632 0.8150800466537476 0.8420822620391846 0.7714681797015503 0.8031229594423268
634 0.8150745630264282 0.8421067595481873 0.7714681797015503 0.8031229594423268
636 0.8151010274887085 0.8422719836235046 0.7714681797015503 0.8031229594423268
638 0.8152238726615906 0.8422650098800659 0.7714681797015503 0.8031229594423268
640 0.8152162432670593 0.8422258496284485 0.7714681797015503 0.8031229594423268
642 0.8152317404747009 0.8423346877098083 0.7714681797015503 0.8031229594423268
644 0.8153802752494812 0.8423280715942383 0.7714681797015503 0.8031229594423268
646 0.8152863383293152 0.8423950672149658 0.7714681797015503 0.8031229594423268
648 0.8154593706130981 0.84238201379776 0.7714681797015503 0.8031229594423268
650 0.8154459595680237 0.8423861265182495 0.7714681797015503 0.8031229594423268
652 0.8154559135437012 0.8424432873725891 0.7714681797015503 0.8031229594423268
654 0.8155484199523926 0.8424262404441833 0.7714681797015503 0.8031229594423268
656 0.8155983686447144 0.8425617814064026 0.7714681797015503 0.8031229594423268
658 0.8155657052993774 0.8425365090370178 0.7714681797015503 0.8031229594423268
660 0.8157270550727844 0.8425987362861633 0.7714681797015503 0.8031229594423268
662 0.8157075047492981 0.8425161838531494 0.7714681797015503 0.8031229594423268
664 0.8157821297645569 0.8426007628440857 0.7714681797015503 0.8031229594423268
666 0.8157918453216553 0.8426227569580078 0.7714681797015503 0.8031229594423268
668 0.8157782554626465 0.8427348732948303 0.7714681797015503 0.8031229594423268
670 0.8159155249595642 0.8426522016525269 0.7714681797015503 0.8031229594423268
672 0.8159308433532715 0.8427344560623169 0.7714681797015503 0.8031229594423268
674 0.8159868121147156 0.8426965475082397 0.7714681797015503 0.8031229594423268
676 0.8159723877906799 0.8429448008537292 0.7714681797015503 0.8031229594423268
678 0.8160396218299866 0.8427512049674988 0.7714681797015503 0.8031229594423268
680 0.816092312335968 0.8428718447685242 0.7714681797015503 0.8031229594423268
682 0.8160776495933533 0.8428440093994141 0.7714681797015503 0.8031229594423268
684 0.8163139224052429 0.8429338932037354 0.7714681797015503 0.8031229594423268
686 0.8161738514900208 0.8428890705108643 0.7714681797015503 0.8031229594423268
688 0.8162012100219727 0.8429314494132996 0.7714681797015503 0.8031229594423268
690 0.816345751285553 0.843002200126648 0.7714681797015503 0.8031229594423268
692 0.8163831830024719 0.8430474400520325 0.7714681797015503 0.8031229594423268
694 0.8163095116615295 0.8430546522140503 0.7714681797015503 0.8031229594423268
696 0.8163763284683228 0.843052864074707 0.7714681797015503 0.8031229594423268
698 0.8165388703346252 0.8430975675582886 0.7714681797015503 0.8031229594423268
700 0.8165153861045837 0.8431311845779419 0.7714681797015503 0.8031229594423268
702 0.8164836168289185 0.8431187272071838 0.7714681797015503 0.8031229594423268
704 0.8166675567626953 0.8431640267372131 0.7714681797015503 0.8031229594423268
706 0.8166019916534424 0.8431281447410583 0.7714681797015503 0.8031229594423268
708 0.816660463809967 0.8432455658912659 0.7714681797015503 0.8031229594423268
710 0.8167818784713745 0.8431757092475891 0.7714681797015503 0.8031229594423268
712 0.8166606426239014 0.843316912651062 0.7714681797015503 0.8031229594423268
714 0.8167504072189331 0.8433020114898682 0.7714681797015503 0.8031229594423268
716 0.8168731927871704 0.8433096408843994 0.7714681797015503 0.8031229594423268
718 0.816757321357727 0.8433295488357544 0.7714681797015503 0.8031229594423268
720 0.8169174194335938 0.8433746695518494 0.7714681797015503 0.8031229594423268
722 0.8169869184494019 0.84334796667099 0.7714681797015503 0.8031229594423268
724 0.8169280290603638 0.843437910079956 0.7714681797015503 0.8031229594423268
726 0.8170327544212341 0.8434066772460938 0.7714681797015503 0.8031229594423268
728 0.817008376121521 0.8435564637184143 0.7714681797015503 0.8031229594423268
730 0.8170180916786194 0.843488335609436 0.7714681797015503 0.8031229594423268
732 0.8171639442443848 0.843545138835907 0.7714681797015503 0.8031229594423268
734 0.8171758055686951 0.8435181975364685 0.7714681797015503 0.8031229594423268
736 0.8171662092208862 0.8434951901435852 0.7714681797015503 0.8031229594423268
738 0.8172249794006348 0.8436389565467834 0.7714681797015503 0.8031229594423268
740 0.8173276782035828 0.8436265587806702 0.7714681797015503 0.8031229594423268
742 0.817206621170044 0.843583345413208 0.7714681797015503 0.8031229594423268
744 0.8173449039459229 0.8436586856842041 0.7714681797015503 0.8031229594423268
746 0.8173598051071167 0.843644917011261 0.7714681797015503 0.8031229594423268
748 0.8173779845237732 0.843699038028717 0.7714681797015503 0.8031229594423268
750 0.8174771070480347 0.843660295009613 0.7714681797015503 0.8031229594423268
752 0.8175119161605835 0.8437758088111877 0.7714681797015503 0.8031229594423268
754 0.8174537420272827 0.8437166810035706 0.7714681797015503 0.8031229594423268
756 0.8175827264785767 0.8437950015068054 0.7714681797015503 0.8031229594423268
758 0.8175914287567139 0.8438184261322021 0.7714681797015503 0.8031229594423268
760 0.8175901174545288 0.8438348174095154 0.7714681797015503 0.8031229594423268
762 0.8177852034568787 0.8438796401023865 0.7714681797015503 0.8031229594423268
764 0.8176285624504089 0.8438565135002136 0.7714681797015503 0.8031229594423268
766 0.8177316784858704 0.8438010811805725 0.7714681797015503 0.8031229594423268
768 0.817755937576294 0.8439933657646179 0.7714681797015503 0.8031229594423268
770 0.8177555203437805 0.843899130821228 0.7714681797015503 0.8031229594423268
772 0.8178746700286865 0.8438553214073181 0.7714681797015503 0.8031229594423268
774 0.8178547620773315 0.844028890132904 0.7714681797015503 0.8031229594423268
776 0.8178812265396118 0.8439950346946716 0.7714681797015503 0.8031229594423268
778 0.8179107308387756 0.8440307974815369 0.7714681797015503 0.8031229594423268
780 0.8179488182067871 0.8440158367156982 0.7714681797015503 0.8031229594423268
782 0.8179952502250671 0.8440884947776794 0.7714681797015503 0.8031229594423268
784 0.8180739879608154 0.8440926671028137 0.7714681797015503 0.8031229594423268
786 0.8180452585220337 0.8440881967544556 0.7714681797015503 0.8031229594423268
788 0.8181211948394775 0.8441212177276611 0.7714681797015503 0.8031229594423268
790 0.8182110786437988 0.8441709280014038 0.7714681797015503 0.8031229594423268
792 0.8180867433547974 0.8441842198371887 0.7714681797015503 0.8031229594423268
794 0.8182832598686218 0.8441295623779297 0.7714681797015503 0.8031229594423268
796 0.8181595206260681 0.8442538380622864 0.7714681797015503 0.8031229594423268
798 0.818307101726532 0.8442121744155884 0.7714681797015503 0.8031229594423268
800 0.8182582855224609 0.8442654609680176 0.7714681797015503 0.8031229594423268
802 0.8183621764183044 0.8442848920822144 0.7714681797015503 0.8031229594423268
804 0.8184059858322144 0.8443357944488525 0.7714681797015503 0.8031229594423268
806 0.8183985352516174 0.8443037867546082 0.7714681797015503 0.8031229594423268
808 0.8184829354286194 0.8443398475646973 0.7714681797015503 0.8031229594423268
810 0.8184652924537659 0.8443191647529602 0.7714681797015503 0.8031229594423268
812 0.8184887766838074 0.8444421887397766 0.7714681797015503 0.8031229594423268
814 0.8185170888900757 0.8443740010261536 0.7714681797015503 0.8031229594423268
816 0.8185155391693115 0.844394862651825 0.7714681797015503 0.8031229594423268
818 0.8185397982597351 0.844464123249054 0.7714681797015503 0.8031229594423268
820 0.8186494708061218 0.8445038795471191 0.7714681797015503 0.8031229594423268
822 0.8186282515525818 0.8444498777389526 0.7714681797015503 0.8031229594423268
824 0.8186379671096802 0.8445516228675842 0.7714681797015503 0.8031229594423268
826 0.8187499642372131 0.8444366455078125 0.7714681797015503 0.8031229594423268
828 0.8187703490257263 0.8445448279380798 0.7714681797015503 0.8031229594423268
830 0.8186858892440796 0.8445205688476562 0.7714681797015503 0.8031229594423268
832 0.8187929391860962 0.8445695638656616 0.7714681797015503 0.8031229594423268
834 0.8188549280166626 0.8445980548858643 0.7714681797015503 0.8031229594423268
836 0.8188702464103699 0.8446866273880005 0.7714681797015503 0.8031229594423268
838 0.8188366889953613 0.8445558547973633 0.7714681797015503 0.8031229594423268
840 0.8189331293106079 0.8447136282920837 0.7714681797015503 0.8031229594423268
842 0.8189493417739868 0.8446791768074036 0.7714681797015503 0.8031229594423268
844 0.8189335465431213 0.8446871042251587 0.7714681797015503 0.8031229594423268
846 0.8189895749092102 0.8446938395500183 0.7714681797015503 0.8031229594423268
848 0.8189882636070251 0.8447739481925964 0.7714681797015503 0.8031229594423268
850 0.8191376328468323 0.8447393774986267 0.7714681797015503 0.8031229594423268
852 0.8190637826919556 0.8447230458259583 0.7714681797015503 0.8031229594423268
854 0.8191875219345093 0.8447632789611816 0.7714681797015503 0.8031229594423268
856 0.8191262483596802 0.8448153138160706 0.7714681797015503 0.8031229594423268
858 0.8191355466842651 0.8448435664176941 0.7714681797015503 0.8031229594423268
860 0.8192805647850037 0.8448526859283447 0.7714681797015503 0.8031229594423268
862 0.8192436695098877 0.8448119759559631 0.7714681797015503 0.8031229594423268
864 0.8192549347877502 0.8449028730392456 0.7714681797015503 0.8031229594423268
866 0.8192903399467468 0.8449190258979797 0.7714681797015503 0.8031229594423268
868 0.8193972110748291 0.8448516130447388 0.7714681797015503 0.8031229594423268
870 0.8192819952964783 0.844995379447937 0.7714681797015503 0.8031229594423268
872 0.8194538354873657 0.8449684381484985 0.7714681797015503 0.8031229594423268
874 0.819406270980835 0.8448997735977173 0.7714681797015503 0.8031229594423268
876 0.8195061683654785 0.8450053334236145 0.7714681797015503 0.8031229594423268
878 0.8195139169692993 0.8450350761413574 0.7714681797015503 0.8031229594423268
880 0.8194983601570129 0.8449723124504089 0.7714681797015503 0.8031229594423268
882 0.819556713104248 0.8450120687484741 0.7714681797015503 0.8031229594423268
884 0.8196035623550415 0.8450372219085693 0.7714681797015503 0.8031229594423268
886 0.819550096988678 0.8449685573577881 0.7714681797015503 0.8031229594423268
888 0.8196463584899902 0.8451414704322815 0.7714681797015503 0.8031229594423268
890 0.8196634650230408 0.8450564742088318 0.7714681797015503 0.8031229594423268
892 0.8197582960128784 0.8450790643692017 0.7714681797015503 0.8031229594423268
894 0.8197093605995178 0.84506756067276 0.7714681797015503 0.8031229594423268
896 0.8196393251419067 0.8451409935951233 0.7714681797015503 0.8031229594423268
898 0.8197168111801147 0.8451641798019409 0.7714681797015503 0.8031229594423268
900 0.8197970986366272 0.8451920747756958 0.7714681797015503 0.8031229594423268
902 0.8198800683021545 0.8451662659645081 0.7714681797015503 0.8031229594423268
904 0.8197359442710876 0.8451370000839233 0.7714681797015503 0.8031229594423268
906 0.8198725581169128 0.84530109167099 0.7714681797015503 0.8031229594423268
908 0.8199434280395508 0.8452502489089966 0.7714681797015503 0.8031229594423268
910 0.8199260234832764 0.8451894521713257 0.7714681797015503 0.8031229594423268
912 0.8199354410171509 0.8453313708305359 0.7714681797015503 0.8031229594423268
914 0.8199942111968994 0.8452500700950623 0.7714681797015503 0.8031229594423268
916 0.8200003504753113 0.845346212387085 0.7714681797015503 0.8031229594423268
918 0.8199914693832397 0.8452432155609131 0.7714681797015503 0.8031229594423268
920 0.8200461268424988 0.8453220129013062 0.7714681797015503 0.8031229594423268
922 0.8201166391372681 0.8452907204627991 0.7714681797015503 0.8031229594423268
924 0.8200348019599915 0.8453841209411621 0.7714681797015503 0.8031229594423268
926 0.8201598525047302 0.8453226685523987 0.7714681797015503 0.8031229594423268
928 0.8201302289962769 0.8453587293624878 0.7714681797015503 0.8031229594423268
930 0.8200791478157043 0.8454371690750122 0.7714681797015503 0.8031229594423268
932 0.8203006386756897 0.8453582525253296 0.7714681797015503 0.8031229594423268
934 0.820276141166687 0.8454216122627258 0.7714681797015503 0.8031229594423268
936 0.8200854063034058 0.8454301953315735 0.7714681797015503 0.8031229594423268
938 0.8203611969947815 0.8454581499099731 0.7714681797015503 0.8031229594423268
940 0.8203086256980896 0.8454505205154419 0.7714681797015503 0.8031229594423268
942 0.820307731628418 0.8455566167831421 0.7714681797015503 0.8031229594423268
944 0.8203480243682861 0.8454533815383911 0.7714681797015503 0.8031229594423268
946 0.8204478025436401 0.8454873561859131 0.7714681797015503 0.8031229594423268
948 0.820375382900238 0.8455172777175903 0.7714681797015503 0.8031229594423268
950 0.8205019235610962 0.845512866973877 0.7714681797015503 0.8031229594423268
952 0.8204537034034729 0.8454394340515137 0.7714681797015503 0.8031229594423268
954 0.8203598856925964 0.8455979824066162 0.7714681797015503 0.8031229594423268
956 0.8205233812332153 0.8455432057380676 0.7714681797015503 0.8031229594423268
958 0.8205466270446777 0.84552401304245 0.7714681797015503 0.8031229594423268
960 0.820582926273346 0.8456141948699951 0.7714681797015503 0.8031229594423268
962 0.8206266164779663 0.8455727696418762 0.7714681797015503 0.8031229594423268
964 0.8205705881118774 0.8456044793128967 0.7714681797015503 0.8031229594423268
966 0.8205621242523193 0.8455426692962646 0.7714681797015503 0.8031229594423268
968 0.8206250071525574 0.8457131385803223 0.7714681797015503 0.8031229594423268
970 0.8207374811172485 0.8456225991249084 0.7714681797015503 0.8031229594423268
972 0.820621132850647 0.8456043004989624 0.7714681797015503 0.8031229594423268
974 0.8207525014877319 0.8456479907035828 0.7714681797015503 0.8031229594423268
976 0.8206803798675537 0.845693826675415 0.7714681797015503 0.8031229594423268
978 0.8206741213798523 0.84560626745224 0.7714681797015503 0.8031229594423268
980 0.8208082914352417 0.8457945585250854 0.7714681797015503 0.8031229594423268
982 0.8208238482475281 0.8456571698188782 0.7714681797015503 0.8031229594423268
984 0.8207603096961975 0.8457604050636292 0.7714681797015503 0.8031229594423268
986 0.8208521008491516 0.8457602262496948 0.7714681797015503 0.8031229594423268
988 0.8208146095275879 0.8457308411598206 0.7714681797015503 0.8031229594423268
990 0.8208353519439697 0.8457682728767395 0.7714681797015503 0.8031229594423268
992 0.8209426999092102 0.8458254337310791 0.7714681797015503 0.8031229594423268
994 0.8210169672966003 0.8457715511322021 0.7714681797015503 0.8031229594423268
996 0.8209510445594788 0.8457633852958679 0.7714681797015503 0.8031229594423268
998 0.8209740519523621 0.8459052443504333 0.7714681797015503 0.8031229594423268
1000 0.8210011720657349 0.8457868695259094 0.7714681797015503 0.8031229594423268
1002 0.8210278749465942 0.8457872867584229 0.7714681797015503 0.8031229594423268
1004 0.8211571574211121 0.8458628058433533 0.7714681797015503 0.8031229594423268
1006 0.8209807276725769 0.8457524180412292 0.7714681797015503 0.8031229594423268
1008 0.8210734128952026 0.8458330035209656 0.7714681797015503 0.8031229594423268
1010 0.8211594820022583 0.8458355069160461 0.7714681797015503 0.8031229594423268
1012 0.8211312294006348 0.8458349108695984 0.7714681797015503 0.8031229594423268
1014 0.8211261630058289 0.8458046913146973 0.7714681797015503 0.8031229594423268
1016 0.8211644291877747 0.8460174202919006 0.7714681797015503 0.8031229594423268
1018 0.8212024569511414 0.8458695411682129 0.7714681797015503 0.8031229594423268
1020 0.8212343454360962 0.8459064960479736 0.7714681797015503 0.8031229594423268
1022 0.8212028741836548 0.8459392189979553 0.7714681797015503 0.8031229594423268
1024 0.821207582950592 0.8458638191223145 0.7714681797015503 0.8031229594423268
1026 0.8212285041809082 0.8458356261253357 0.7714681797015503 0.8031229594423268
1028 0.8213198184967041 0.8460373878479004 0.7714681797015503 0.8031229594423268
1030 0.8213126063346863 0.8459650278091431 0.7714681797015503 0.8031229594423268
1032 0.821302592754364 0.8459342122077942 0.7714681797015503 0.8031229594423268
1034 0.8214412927627563 0.8460180163383484 0.7714681797015503 0.8031229594423268
1036 0.8213463425636292 0.8459340929985046 0.7714681797015503 0.8031229594423268
1038 0.8213381767272949 0.8458715081214905 0.7714681797015503 0.8031229594423268
1040 0.8215276598930359 0.8459950685501099 0.7714681797015503 0.8031229594423268
1042 0.821463406085968 0.8459542393684387 0.7714681797015503 0.8031229594423268
1044 0.8214128613471985 0.846002459526062 0.7714681797015503 0.8031229594423268
1046 0.8215062022209167 0.8460075855255127 0.7714681797015503 0.8031229594423268
1048 0.8214740753173828 0.8460136651992798 0.7714681797015503 0.8031229594423268
1050 0.8214540481567383 0.8459678888320923 0.7714681797015503 0.8031229594423268
1052 0.8216440081596375 0.846096396446228 0.7714681797015503 0.8031229594423268
1054 0.8216331601142883 0.8459442853927612 0.7714681797015503 0.8031229594423268
1056 0.8215505480766296 0.8460240364074707 0.7714681797015503 0.8031229594423268
1058 0.8216378092765808 0.8460893034934998 0.7714681797015503 0.8031229594423268
1060 0.8216359615325928 0.8460183143615723 0.7714681797015503 0.8031229594423268
1062 0.8216592669487 0.8460681438446045 0.7714681797015503 0.8031229594423268
1064 0.8216803669929504 0.8460889458656311 0.7714681797015503 0.8031229594423268
1066 0.8216855525970459 0.846042275428772 0.7714681797015503 0.8031229594423268
1068 0.8217173218727112 0.8461721539497375 0.7714681797015503 0.8031229594423268
1070 0.8217783570289612 0.8461542129516602 0.7714681797015503 0.8031229594423268
1072 0.8217856287956238 0.8459771275520325 0.7714681797015503 0.8031229594423268
1074 0.8217903971672058 0.846089780330658 0.7714681797015503 0.8031229594423268
1076 0.8218033313751221 0.8461648225784302 0.7714681797015503 0.8031229594423268
1078 0.8218585252761841 0.8460930585861206 0.7714681797015503 0.8031229594423268
1080 0.8218357563018799 0.8461126685142517 0.7714681797015503 0.8031229594423268
1082 0.8219321370124817 0.8461154103279114 0.7714681797015503 0.8031229594423268
1084 0.8217942118644714 0.846203088760376 0.7714681797015503 0.8031229594423268
1086 0.8219014406204224 0.8461388349533081 0.7714681797015503 0.8031229594423268
1088 0.8219723701477051 0.846177339553833 0.7714681797015503 0.8031229594423268
1090 0.8219475746154785 0.8461517095565796 0.7714681797015503 0.8031229594423268
1092 0.8219301700592041 0.8462157845497131 0.7714681797015503 0.8031229594423268
1094 0.8219438791275024 0.846286416053772 0.7714681797015503 0.8031229594423268
1096 0.821942150592804 0.8461536169052124 0.7714681797015503 0.8031229594423268
1098 0.8220707774162292 0.8461893796920776 0.7714681797015503 0.8031229594423268
1100 0.82209312915802 0.8463532328605652 0.7714681797015503 0.8031229594423268
1102 0.8220321536064148 0.8460676670074463 0.7714681797015503 0.8031229594423268
1104 0.8220697641372681 0.8462620973587036 0.7714681797015503 0.8031229594423268
1106 0.8221190571784973 0.8462876081466675 0.7714681797015503 0.8031229594423268
1108 0.8221098184585571 0.8461684584617615 0.7714681797015503 0.8031229594423268
1110 0.8221251964569092 0.846255898475647 0.7714681797015503 0.8031229594423268
1112 0.8221531510353088 0.8462955355644226 0.7714681797015503 0.8031229594423268
1114 0.8222314119338989 0.8461959362030029 0.7714681797015503 0.8031229594423268
1116 0.8220669627189636 0.8462133407592773 0.7714681797015503 0.8031229594423268
1118 0.8222750425338745 0.8462948799133301 0.7714681797015503 0.8031229594423268
1120 0.8223158121109009 0.8461827635765076 0.7714681797015503 0.8031229594423268
1122 0.8221592903137207 0.8462749719619751 0.7714681797015503 0.8031229594423268
1124 0.8223425149917603 0.8463315963745117 0.7714681797015503 0.8031229594423268
1126 0.8222630023956299 0.8461951017379761 0.7714681797015503 0.8031229594423268
1128 0.8223573565483093 0.8462580442428589 0.7714681797015503 0.8031229594423268
1130 0.8223268389701843 0.84627366065979 0.7714681797015503 0.8031229594423268
1132 0.822372555732727 0.8462503552436829 0.7714681797015503 0.8031229594423268
1134 0.8223479390144348 0.8462629318237305 0.7714681797015503 0.8031229594423268
1136 0.8224701881408691 0.8463224172592163 0.7714681797015503 0.8031229594423268
1138 0.8223862051963806 0.8462417125701904 0.7714681797015503 0.8031229594423268
1140 0.8224745392799377 0.84637451171875 0.7714681797015503 0.8031229594423268
1142 0.8224248886108398 0.8462761640548706 0.7714681797015503 0.8031229594423268
1144 0.8225289583206177 0.8462597131729126 0.7714681797015503 0.8031229594423268
1146 0.8224766850471497 0.8463301658630371 0.7714681797015503 0.8031229594423268
1148 0.8224954605102539 0.8463075757026672 0.7714681797015503 0.8031229594423268
1150 0.8225592374801636 0.8463118672370911 0.7714681797015503 0.8031229594423268
1152 0.8225473165512085 0.8463592529296875 0.7714681797015503 0.8031229594423268
1154 0.8226158618927002 0.8463615775108337 0.7714681797015503 0.8031229594423268
1156 0.8225955367088318 0.8463647961616516 0.7714681797015503 0.8031229594423268
1158 0.8225418329238892 0.846259593963623 0.7714681797015503 0.8031229594423268
1160 0.8227088451385498 0.8463519215583801 0.7714681797015503 0.8031229594423268
1162 0.8226575255393982 0.8463430404663086 0.7714681797015503 0.8031229594423268
1164 0.8227542638778687 0.846265435218811 0.7714681797015503 0.8031229594423268
1166 0.8227148652076721 0.8463298082351685 0.7714681797015503 0.8031229594423268
1168 0.8227219581604004 0.846386194229126 0.7714681797015503 0.8031229594423268
1170 0.8227739334106445 0.8463801741600037 0.7714681797015503 0.8031229594423268
1172 0.8227227330207825 0.8462997078895569 0.7714681797015503 0.8031229594423268
1174 0.8227697610855103 0.8462857604026794 0.7714681797015503 0.8031229594423268
1176 0.8228477239608765 0.8463807106018066 0.7714681797015503 0.8031229594423268
1178 0.8228997588157654 0.8463926911354065 0.7714681797015503 0.8031229594423268
1180 0.8228854537010193 0.8462666869163513 0.7714681797015503 0.8031229594423268
1182 0.8228302001953125 0.8463262319564819 0.7714681797015503 0.8031229594423268
1184 0.8229485750198364 0.8463661074638367 0.7714681797015503 0.8031229594423268
1186 0.8229198455810547 0.8463311195373535 0.7714681797015503 0.8031229594423268
1188 0.822948157787323 0.8463037610054016 0.7714681797015503 0.8031229594423268
1190 0.8230059146881104 0.8462915420532227 0.7714681797015503 0.8031229594423268
1192 0.8229883313179016 0.8463355898857117 0.7714681797015503 0.8031229594423268
1194 0.8229576349258423 0.8463267683982849 0.7714681797015503 0.8031229594423268
1196 0.8229883313179016 0.8462408781051636 0.7714681797015503 0.8031229594423268
1198 0.8229865431785583 0.8463671207427979 0.7714681797015503 0.8031229594423268
1200 0.8230066895484924 0.8463506102561951 0.7714681797015503 0.8031229594423268
1202 0.8230382204055786 0.8463136553764343 0.7714681797015503 0.8031229594423268
1204 0.8230388760566711 0.8463642001152039 0.7714681797015503 0.8031229594423268
1206 0.8230788707733154 0.846341609954834 0.7714681797015503 0.8031229594423268
1208 0.8231557011604309 0.8463684320449829 0.7714681797015503 0.8031229594423268
1210 0.8231484889984131 0.8462989926338196 0.7714681797015503 0.8031229594423268
1212 0.8231785893440247 0.8462861776351929 0.7714681797015503 0.8031229594423268
1214 0.8232452273368835 0.846386730670929 0.7714681797015503 0.8031229594423268
1216 0.8232033848762512 0.8463582396507263 0.7714681797015503 0.8031229594423268
1218 0.8231978416442871 0.8462575674057007 0.7714681797015503 0.8031229594423268
1220 0.823292076587677 0.8464245796203613 0.7714681797015503 0.8031229594423268
1222 0.8232287168502808 0.8463060855865479 0.7714681797015503 0.8031229594423268
1224 0.8232598900794983 0.8463776707649231 0.7714681797015503 0.8031229594423268
1226 0.8233085870742798 0.8463418483734131 0.7714681797015503 0.8031229594423268
1228 0.8233593106269836 0.8464211821556091 0.7714681797015503 0.8031229594423268
1230 0.8233513832092285 0.8463293313980103 0.7714681797015503 0.8031229594423268
1232 0.8232845664024353 0.8463678359985352 0.7714681797015503 0.8031229594423268
1234 0.8234372735023499 0.8463165163993835 0.7714681797015503 0.8031229594423268
1236 0.8233921527862549 0.8463729023933411 0.7714681797015503 0.8031229594423268
1238 0.8234279155731201 0.8462808132171631 0.7714681797015503 0.8031229594423268
1240 0.82342928647995 0.8463966846466064 0.7714681797015503 0.8031229594423268
1242 0.8234902024269104 0.8463091254234314 0.7714681797015503 0.8031229594423268
1244 0.823484480381012 0.8463533520698547 0.7714681797015503 0.8031229594423268
1246 0.8234549760818481 0.8463234305381775 0.7714681797015503 0.8031229594423268
1248 0.8235384225845337 0.8463535904884338 0.7714681797015503 0.8031229594423268
1250 0.8235678672790527 0.846328616142273 0.7714681797015503 0.8031229594423268
1252 0.8234914541244507 0.8463311195373535 0.7714681797015503 0.8031229594423268
1254 0.8235698938369751 0.8463111519813538 0.7714681797015503 0.8031229594423268
1256 0.8235753774642944 0.8463491797447205 0.7714681797015503 0.8031229594423268
1258 0.8235417008399963 0.8462792634963989 0.7714681797015503 0.8031229594423268
1260 0.8236095309257507 0.8463307023048401 0.7714681797015503 0.8031229594423268
1262 0.8236168622970581 0.8463916182518005 0.7714681797015503 0.8031229594423268
1264 0.8236510157585144 0.8462945222854614 0.7714681797015503 0.8031229594423268
1266 0.8236715793609619 0.8462575674057007 0.7714681797015503 0.8031229594423268
1268 0.8238102793693542 0.8464744091033936 0.7714681797015503 0.8031229594423268
1270 0.8236836791038513 0.8463419675827026 0.7714681797015503 0.8031229594423268
1272 0.823747456073761 0.8463138937950134 0.7714681797015503 0.8031229594423268
1274 0.8237794041633606 0.8463336229324341 0.7714681797015503 0.8031229594423268
1276 0.8236576318740845 0.8463234305381775 0.7714681797015503 0.8031229594423268
1278 0.8238016366958618 0.8463959097862244 0.7714681797015503 0.8031229594423268
1280 0.8238199353218079 0.846427857875824 0.7714681797015503 0.8031229594423268
1282 0.8238308429718018 0.8462420105934143 0.7714681797015503 0.8031229594423268
1284 0.8238552808761597 0.84646075963974 0.7714681797015503 0.8031229594423268
1286 0.8238839507102966 0.8462408185005188 0.7714681797015503 0.8031229594423268
1288 0.8238516449928284 0.8463598489761353 0.7714681797015503 0.8031229594423268
1290 0.8239092826843262 0.8463321924209595 0.7714681797015503 0.8031229594423268
1292 0.8239185810089111 0.8464304208755493 0.7714681797015503 0.8031229594423268
1294 0.8238822817802429 0.846324622631073 0.7714681797015503 0.8031229594423268
1296 0.8239594101905823 0.8463094234466553 0.7714681797015503 0.8031229594423268
1298 0.8240365982055664 0.8463351726531982 0.7714681797015503 0.8031229594423268
1300 0.8238881826400757 0.8463499546051025 0.7714681797015503 0.8031229594423268
1302 0.8239919543266296 0.8463132381439209 0.7714681797015503 0.8031229594423268
1304 0.8241193890571594 0.8463984131813049 0.7714681797015503 0.8031229594423268
1306 0.8239204287528992 0.8463331460952759 0.7714681797015503 0.8031229594423268
1308 0.8239820599555969 0.8463380932807922 0.7714681797015503 0.8031229594423268
1310 0.8241731524467468 0.8463413715362549 0.7714681797015503 0.8031229594423268
1312 0.8240493535995483 0.8463510870933533 0.7714681797015503 0.8031229594423268
1314 0.8240964412689209 0.8463014364242554 0.7714681797015503 0.8031229594423268
1316 0.82408207654953 0.8464584350585938 0.7714681797015503 0.8031229594423268
1318 0.8241033554077148 0.8463489413261414 0.7714681797015503 0.8031229594423268
1320 0.8241772055625916 0.8463624119758606 0.7714681797015503 0.8031229594423268
1322 0.8241060972213745 0.8463360071182251 0.7714681797015503 0.8031229594423268
1324 0.8242035508155823 0.8464046716690063 0.7714681797015503 0.8031229594423268
1326 0.824120044708252 0.8463795185089111 0.7714681797015503 0.8031229594423268
1328 0.8242543339729309 0.8463526964187622 0.7714681797015503 0.8031229594423268
1330 0.8241625428199768 0.8463588356971741 0.7714681797015503 0.8031229594423268
1332 0.824249267578125 0.8463752269744873 0.7714681797015503 0.8031229594423268
1334 0.8242740035057068 0.8463692665100098 0.7714681797015503 0.8031229594423268
1336 0.8242087364196777 0.846328854560852 0.7714681797015503 0.8031229594423268
1338 0.8242580890655518 0.8462938666343689 0.7714681797015503 0.8031229594423268
1340 0.8243074417114258 0.8463338017463684 0.7714681797015503 0.8031229594423268
1342 0.8242676258087158 0.8463835716247559 0.7714681797015503 0.8031229594423268
1344 0.8242983818054199 0.8463444113731384 0.7714681797015503 0.8031229594423268
1346 0.8243455290794373 0.8463481664657593 0.7714681797015503 0.8031229594423268
1348 0.8244132399559021 0.8463719487190247 0.7714681797015503 0.8031229594423268
1350 0.8243957161903381 0.8463140726089478 0.7714681797015503 0.8031229594423268
1352 0.8243699669837952 0.8463930487632751 0.7714681797015503 0.8031229594423268
1354 0.8243407011032104 0.846360981464386 0.7714681797015503 0.8031229594423268
1356 0.8244494199752808 0.8463777303695679 0.7714681797015503 0.8031229594423268
1358 0.8244614005088806 0.8463784456253052 0.7714681797015503 0.8031229594423268
1360 0.8244605660438538 0.846317708492279 0.7714681797015503 0.8031229594423268
1362 0.8244525790214539 0.8463900685310364 0.7714681797015503 0.8031229594423268
1364 0.8244892358779907 0.8463174104690552 0.7714681797015503 0.8031229594423268
1366 0.8244214057922363 0.8463777303695679 0.7714681797015503 0.8031229594423268
1368 0.824516236782074 0.8463245630264282 0.7714681797015503 0.8031229594423268
1370 0.8246056437492371 0.8464027047157288 0.7714681797015503 0.8031229594423268
1372 0.8245259523391724 0.8463319540023804 0.7714681797015503 0.8031229594423268
1374 0.8244370222091675 0.846396803855896 0.7714681797015503 0.8031229594423268
1376 0.8245712518692017 0.8464181423187256 0.7714681797015503 0.8031229594423268
1378 0.8246327638626099 0.8464040160179138 0.7714681797015503 0.8031229594423268
1380 0.8246272802352905 0.8462697267532349 0.7714681797015503 0.8031229594423268
1382 0.8246762156486511 0.8463934063911438 0.7714681797015503 0.8031229594423268
1384 0.8246312737464905 0.8463813662528992 0.7714681797015503 0.8031229594423268
1386 0.8245983123779297 0.8463271260261536 0.7714681797015503 0.8031229594423268
1388 0.8247556090354919 0.8463339805603027 0.7714681797015503 0.8031229594423268
1390 0.8246607184410095 0.8463537693023682 0.7714681797015503 0.8031229594423268
1392 0.824603259563446 0.8463627696037292 0.7714681797015503 0.8031229594423268
1394 0.8248263001441956 0.8463691473007202 0.7714681797015503 0.8031229594423268
1396 0.824716329574585 0.8463382720947266 0.7714681797015503 0.8031229594423268
1398 0.8247053623199463 0.8463389873504639 0.7714681797015503 0.8031229594423268
1400 0.8247857093811035 0.8463611006736755 0.7714681797015503 0.8031229594423268
1402 0.824847400188446 0.8463587760925293 0.7714681797015503 0.8031229594423268
1404 0.8247572779655457 0.8463593125343323 0.7714681797015503 0.8031229594423268
1406 0.8247898817062378 0.846341073513031 0.7714681797015503 0.8031229594423268
1408 0.8247768878936768 0.8463702201843262 0.7714681797015503 0.8031229594423268
1410 0.8248186707496643 0.8463121056556702 0.7714681797015503 0.8031229594423268
1412 0.824893593788147 0.8463883996009827 0.7714681797015503 0.8031229594423268
1414 0.8248177766799927 0.846355676651001 0.7714681797015503 0.8031229594423268
1416 0.8248459696769714 0.8463218212127686 0.7714681797015503 0.8031229594423268
1418 0.8250159621238708 0.8464149832725525 0.7714681797015503 0.8031229594423268
1420 0.8248828053474426 0.8463276028633118 0.7714681797015503 0.8031229594423268
1422 0.8249156475067139 0.8463513851165771 0.7714681797015503 0.8031229594423268
1424 0.8249086737632751 0.8463642001152039 0.7714681797015503 0.8031229594423268
1426 0.8249463438987732 0.8464388251304626 0.7714681797015503 0.8031229594423268
1428 0.8249867558479309 0.8463097810745239 0.7714681797015503 0.8031229594423268
1430 0.8250020146369934 0.8462886214256287 0.7714681797015503 0.8031229594423268
1432 0.8249815702438354 0.8463754653930664 0.7714681797015503 0.8031229594423268
1434 0.8249735236167908 0.8463551998138428 0.7714681797015503 0.8031229594423268
1436 0.8249931931495667 0.8463631868362427 0.7714681797015503 0.8031229594423268
1438 0.8250206112861633 0.8463404178619385 0.7714681797015503 0.8031229594423268
1440 0.8250185251235962 0.8462596535682678 0.7714681797015503 0.8031229594423268
1442 0.8250702619552612 0.846403956413269 0.7714681797015503 0.8031229594423268
1444 0.8251433372497559 0.8464255332946777 0.7714681797015503 0.8031229594423268
1446 0.8250046372413635 0.8462293148040771 0.7714681797015503 0.8031229594423268
1448 0.8251134753227234 0.8464474081993103 0.7714681797015503 0.8031229594423268
1450 0.8251226544380188 0.8462997674942017 0.7714681797015503 0.8031229594423268
1452 0.8251016736030579 0.8464004397392273 0.7714681797015503 0.8031229594423268
1454 0.825096607208252 0.8463461399078369 0.7714681797015503 0.8031229594423268
1456 0.8251146674156189 0.8463676571846008 0.7714681797015503 0.8031229594423268
1458 0.8251993060112 0.8463591933250427 0.7714681797015503 0.8031229594423268
1460 0.8252308964729309 0.8463287353515625 0.7714681797015503 0.8031229594423268
1462 0.8251532316207886 0.8462878465652466 0.7714681797015503 0.8031229594423268
1464 0.8251885175704956 0.8463594913482666 0.7714681797015503 0.8031229594423268
1466 0.8252275586128235 0.8463608622550964 0.7714681797015503 0.8031229594423268
1468 0.8251944780349731 0.8463865518569946 0.7714681797015503 0.8031229594423268
1470 0.8252814412117004 0.8463894724845886 0.7714681797015503 0.8031229594423268
1472 0.8253512978553772 0.8463189601898193 0.7714681797015503 0.8031229594423268
1474 0.8252297639846802 0.8463372588157654 0.7714681797015503 0.8031229594423268
1476 0.8252547383308411 0.8463685512542725 0.7714681797015503 0.8031229594423268
1478 0.8253036737442017 0.8463870286941528 0.7714681797015503 0.8031229594423268
1480 0.8253029584884644 0.846398115158081 0.7714681797015503 0.8031229594423268
1482 0.8253470659255981 0.8463630080223083 0.7714681797015503 0.8031229594423268
1484 0.8253134489059448 0.8463733196258545 0.7714681797015503 0.8031229594423268
1486 0.8253694772720337 0.8463709354400635 0.7714681797015503 0.8031229594423268
1488 0.8254823088645935 0.846409797668457 0.7714681797015503 0.8031229594423268
1490 0.8253592848777771 0.8463513851165771 0.7714681797015503 0.8031229594423268
1492 0.8254323601722717 0.8464141488075256 0.7714681797015503 0.8031229594423268
1494 0.8254672288894653 0.8463581204414368 0.7714681797015503 0.8031229594423268
1496 0.8254120945930481 0.8462923765182495 0.7714681797015503 0.8031229594423268
1498 0.8253467679023743 0.8463800549507141 0.7714681797015503 0.8031229594423268
1500 0.8254663348197937 0.8463574647903442 0.7714681797015503 0.8031229594423268
1502 0.8254784345626831 0.846341073513031 0.7714681797015503 0.8031229594423268
1504 0.8254509568214417 0.8463684320449829 0.7714681797015503 0.8031229594423268
1506 0.8253881335258484 0.8463185429573059 0.7714681797015503 0.8031229594423268
1508 0.8254902958869934 0.8463436961174011 0.7714681797015503 0.8031229594423268
1510 0.8254856467247009 0.8463212251663208 0.7714681797015503 0.8031229594423268
1512 0.8256233334541321 0.8463846445083618 0.7714681797015503 0.8031229594423268
1514 0.8254616260528564 0.8462650179862976 0.7714681797015503 0.8031229594423268
1516 0.8255472779273987 0.8464670777320862 0.7714681797015503 0.8031229594423268
1518 0.8256115913391113 0.8463093638420105 0.7714681797015503 0.8031229594423268
1520 0.8255330920219421 0.8463628888130188 0.7714681797015503 0.8031229594423268
1522 0.8254908323287964 0.846401035785675 0.7714681797015503 0.8031229594423268
1524 0.8256519436836243 0.8463069200515747 0.7714681797015503 0.8031229594423268
1526 0.8256288170814514 0.8464131951332092 0.7714681797015503 0.8031229594423268
1528 0.8255648612976074 0.8463584184646606 0.7714681797015503 0.8031229594423268
1530 0.825589120388031 0.8463524580001831 0.7714681797015503 0.8031229594423268
1532 0.82569819688797 0.8463596701622009 0.7714681797015503 0.8031229594423268
1534 0.825643002986908 0.8463866710662842 0.7714681797015503 0.8031229594423268
1536 0.8256341814994812 0.8463310599327087 0.7714681797015503 0.8031229594423268
1538 0.8256540298461914 0.8464160561561584 0.7714681797015503 0.8031229594423268
1540 0.8256215453147888 0.8463711142539978 0.7714681797015503 0.8031229594423268
1542 0.8257283568382263 0.8463335633277893 0.7714681797015503 0.8031229594423268
1544 0.8256921768188477 0.846371054649353 0.7714681797015503 0.8031229594423268
1546 0.8256348967552185 0.8463812470436096 0.7714681797015503 0.8031229594423268
1548 0.825711190700531 0.8463525176048279 0.7714681797015503 0.8031229594423268
1550 0.8258301615715027 0.8464107513427734 0.7714681797015503 0.8031229594423268
1552 0.8256503939628601 0.8463307023048401 0.7714681797015503 0.8031229594423268
1554 0.8257155418395996 0.8463664054870605 0.7714681797015503 0.8031229594423268
1556 0.8258651494979858 0.8463823199272156 0.7714681797015503 0.8031229594423268
1558 0.8256911635398865 0.8463419675827026 0.7714681797015503 0.8031229594423268
1560 0.8256863951683044 0.8462992310523987 0.7714681797015503 0.8031229594423268
1562 0.825788676738739 0.8463393449783325 0.7714681797015503 0.8031229594423268
1564 0.8258132934570312 0.8463773131370544 0.7714681797015503 0.8031229594423268
1566 0.8257859945297241 0.846347451210022 0.7714681797015503 0.8031229594423268
1568 0.8258459568023682 0.8463468551635742 0.7714681797015503 0.8031229594423268
1570 0.8257731795310974 0.8463690876960754 0.7714681797015503 0.8031229594423268
1572 0.825864315032959 0.8463181257247925 0.7714681797015503 0.8031229594423268
1574 0.8258534073829651 0.846365749835968 0.7714681797015503 0.8031229594423268
1576 0.825832724571228 0.8463318943977356 0.7714681797015503 0.8031229594423268
1578 0.8258729577064514 0.8463543057441711 0.7714681797015503 0.8031229594423268
1580 0.8259406089782715 0.846322238445282 0.7714681797015503 0.8031229594423268
1582 0.8258342742919922 0.8463394045829773 0.7714681797015503 0.8031229594423268
1584 0.8258746862411499 0.8463839888572693 0.7714681797015503 0.8031229594423268
1586 0.8259101510047913 0.8462713360786438 0.7714681797015503 0.8031229594423268
1588 0.8258815407752991 0.846409261226654 0.7714681797015503 0.8031229594423268
1590 0.8259178400039673 0.8463488221168518 0.7714681797015503 0.8031229594423268
1592 0.8259192705154419 0.846305251121521 0.7714681797015503 0.8031229594423268
1594 0.8259316086769104 0.8463316559791565 0.7714681797015503 0.8031229594423268
1596 0.8259237408638 0.8464022278785706 0.7714681797015503 0.8031229594423268
1598 0.8259786367416382 0.8463559746742249 0.7714681797015503 0.8031229594423268
1600 0.825946033000946 0.8463037014007568 0.7714681797015503 0.8031229594423268
1602 0.8259410262107849 0.8463459610939026 0.7714681797015503 0.8031229594423268
1604 0.8260157704353333 0.8463905453681946 0.7714681797015503 0.8031229594423268
1606 0.8260024785995483 0.8462706208229065 0.7714681797015503 0.8031229594423268
1608 0.8260423541069031 0.8464192748069763 0.7714681797015503 0.8031229594423268
1610 0.8260105848312378 0.8463128209114075 0.7714681797015503 0.8031229594423268
1612 0.8259648680686951 0.8463162779808044 0.7714681797015503 0.8031229594423268
1614 0.8260722756385803 0.8463714122772217 0.7714681797015503 0.8031229594423268
1616 0.8261042833328247 0.8463346362113953 0.7714681797015503 0.8031229594423268
1618 0.8260605335235596 0.8463500738143921 0.7714681797015503 0.8031229594423268
1620 0.8260992765426636 0.8463789224624634 0.7714681797015503 0.8031229594423268
1622 0.8260475397109985 0.8461917638778687 0.7714681797015503 0.8031229594423268
1624 0.8260248899459839 0.8464270234107971 0.7714681797015503 0.8031229594423268
1626 0.8261407017707825 0.8463050127029419 0.7714681797015503 0.8031229594423268
1628 0.8260940313339233 0.8463932871818542 0.7714681797015503 0.8031229594423268
1630 0.8260640501976013 0.8463209271430969 0.7714681797015503 0.8031229594423268
1632 0.826099693775177 0.8463817238807678 0.7714681797015503 0.8031229594423268
1634 0.8261696696281433 0.8463435173034668 0.7714681797015503 0.8031229594423268
1636 0.8260964751243591 0.8463543653488159 0.7714681797015503 0.8031229594423268
1638 0.8261510729789734 0.8463476300239563 0.7714681797015503 0.8031229594423268
1640 0.8262699246406555 0.8463798761367798 0.7714681797015503 0.8031229594423268
1642 0.8260819911956787 0.8463922142982483 0.7714681797015503 0.8031229594423268
1644 0.8261958360671997 0.8463504314422607 0.7714681797015503 0.8031229594423268
1646 0.8262243866920471 0.8462794423103333 0.7714681797015503 0.8031229594423268
1648 0.8261098265647888 0.8464105725288391 0.7714681797015503 0.8031229594423268
1650 0.8262202143669128 0.8463447093963623 0.7714681797015503 0.8031229594423268
1652 0.8262295126914978 0.84637451171875 0.7714681797015503 0.8031229594423268
1654 0.8261306881904602 0.8463516235351562 0.7714681797015503 0.8031229594423268
1656 0.8262295722961426 0.8463187217712402 0.7714681797015503 0.8031229594423268
1658 0.8262365460395813 0.8463566899299622 0.7714681797015503 0.8031229594423268
1660 0.8261747360229492 0.8463791012763977 0.7714681797015503 0.8031229594423268
1662 0.826318621635437 0.8463056087493896 0.7714681797015503 0.8031229594423268
1664 0.8262680768966675 0.8463121652603149 0.7714681797015503 0.8031229594423268
1666 0.826115071773529 0.8463777899742126 0.7714681797015503 0.8031229594423268
1668 0.826282262802124 0.8464314937591553 0.7714681797015503 0.8031229594423268
1670 0.8262211680412292 0.8463042974472046 0.7714681797015503 0.8031229594423268
1672 0.8262457251548767 0.8463200330734253 0.7714681797015503 0.8031229594423268
1674 0.8263478875160217 0.8462991714477539 0.7714681797015503 0.8031229594423268
1676 0.8262844085693359 0.8463445901870728 0.7714681797015503 0.8031229594423268
1678 0.8262896537780762 0.8463217616081238 0.7714681797015503 0.8031229594423268
1680 0.8263306617736816 0.8463680744171143 0.7714681797015503 0.8031229594423268
1682 0.8262471556663513 0.8463505506515503 0.7714681797015503 0.8031229594423268
1684 0.8262405395507812 0.8463030457496643 0.7714681797015503 0.8031229594423268
1686 0.8263476490974426 0.8463609218597412 0.7714681797015503 0.8031229594423268
1688 0.8263174295425415 0.8463953733444214 0.7714681797015503 0.8031229594423268
1690 0.826274573802948 0.846346378326416 0.7714681797015503 0.8031229594423268
1692 0.8262826204299927 0.8464056849479675 0.7714681797015503 0.8031229594423268
1694 0.8263413906097412 0.8463708758354187 0.7714681797015503 0.8031229594423268
1696 0.8263570070266724 0.8462716937065125 0.7714681797015503 0.8031229594423268
1698 0.826348066329956 0.8463753461837769 0.7714681797015503 0.8031229594423268
1700 0.826331615447998 0.8463842868804932 0.7714681797015503 0.8031229594423268
1702 0.826322615146637 0.8463371396064758 0.7714681797015503 0.8031229594423268
1704 0.8263954520225525 0.8464267253875732 0.7714681797015503 0.8031229594423268
1706 0.8264153003692627 0.8462448716163635 0.7714681797015503 0.8031229594423268
1708 0.8262749314308167 0.8464480042457581 0.7714681797015503 0.8031229594423268
1710 0.8264226317405701 0.8463643193244934 0.7714681797015503 0.8031229594423268
1712 0.8263742327690125 0.846289873123169 0.7714681797015503 0.8031229594423268
1714 0.8263890743255615 0.8463994860649109 0.7714681797015503 0.8031229594423268
1716 0.8263305425643921 0.8463214039802551 0.7714681797015503 0.8031229594423268
1718 0.8264093399047852 0.8463738560676575 0.7714681797015503 0.8031229594423268
1720 0.8263149857521057 0.8463557958602905 0.7714681797015503 0.8031229594423268
1722 0.8264848589897156 0.8463050723075867 0.7714681797015503 0.8031229594423268
1724 0.8264182209968567 0.8463711142539978 0.7714681797015503 0.8031229594423268
1726 0.8264046311378479 0.8463647365570068 0.7714681797015503 0.8031229594423268
1728 0.8264055848121643 0.8463079929351807 0.7714681797015503 0.8031229594423268
1730 0.8264029622077942 0.846393346786499 0.7714681797015503 0.8031229594423268
1732 0.8265165090560913 0.8463723659515381 0.7714681797015503 0.8031229594423268
1734 0.8264044523239136 0.8463786244392395 0.7714681797015503 0.8031229594423268
1736 0.8264739513397217 0.8463252186775208 0.7714681797015503 0.8031229594423268
1738 0.826455295085907 0.8463056087493896 0.7714681797015503 0.8031229594423268
1740 0.8265220522880554 0.8464203476905823 0.7714681797015503 0.8031229594423268
1742 0.8264085054397583 0.8463926911354065 0.7714681797015503 0.8031229594423268
1744 0.8264907002449036 0.846346914768219 0.7714681797015503 0.8031229594423268
1746 0.8265616297721863 0.8463816046714783 0.7714681797015503 0.8031229594423268
1748 0.8264749646186829 0.8463848829269409 0.7714681797015503 0.8031229594423268
1750 0.8264907598495483 0.8463147878646851 0.7714681797015503 0.8031229594423268
1752 0.8264588713645935 0.8463463187217712 0.7714681797015503 0.8031229594423268
1754 0.8265367150306702 0.8463760018348694 0.7714681797015503 0.8031229594423268
1756 0.8265140652656555 0.8464288115501404 0.7714681797015503 0.8031229594423268
1758 0.8265193700790405 0.8463149666786194 0.7714681797015503 0.8031229594423268
1760 0.8266661167144775 0.8463977575302124 0.7714681797015503 0.8031229594423268
1762 0.8264143466949463 0.8463709354400635 0.7714681797015503 0.8031229594423268
1764 0.8265068531036377 0.84629225730896 0.7714681797015503 0.8031229594423268
1766 0.8265485763549805 0.8463444709777832 0.7714681797015503 0.8031229594423268
1768 0.826571524143219 0.8463751673698425 0.7714681797015503 0.8031229594423268
1770 0.8265286087989807 0.8462414145469666 0.7714681797015503 0.8031229594423268
1772 0.8264956474304199 0.8463684916496277 0.7714681797015503 0.8031229594423268
1774 0.8265466690063477 0.8463678359985352 0.7714681797015503 0.8031229594423268
1776 0.8265480995178223 0.8463654518127441 0.7714681797015503 0.8031229594423268
1778 0.8266298770904541 0.8462704420089722 0.7714681797015503 0.8031229594423268
1780 0.8264939785003662 0.8464004397392273 0.7714681797015503 0.8031229594423268
1782 0.826637864112854 0.8463475108146667 0.7714681797015503 0.8031229594423268
1784 0.8265974521636963 0.8463550209999084 0.7714681797015503 0.8031229594423268
1786 0.8265110850334167 0.8463775515556335 0.7714681797015503 0.8031229594423268
1788 0.8266201615333557 0.8463666439056396 0.7714681797015503 0.8031229594423268
1790 0.8266507387161255 0.8462832570075989 0.7714681797015503 0.8031229594423268
1792 0.826665461063385 0.8464359045028687 0.7714681797015503 0.8031229594423268
1794 0.8266500234603882 0.846342921257019 0.7714681797015503 0.8031229594423268
1796 0.8265411853790283 0.8463878035545349 0.7714681797015503 0.8031229594423268
1798 0.826632022857666 0.846368670463562 0.7714681797015503 0.8031229594423268
1800 0.8267149329185486 0.8463558554649353 0.7714681797015503 0.8031229594423268
1802 0.8266339302062988 0.8463162183761597 0.7714681797015503 0.8031229594423268
1804 0.826646089553833 0.8463559150695801 0.7714681797015503 0.8031229594423268
1806 0.826610803604126 0.8463392853736877 0.7714681797015503 0.8031229594423268
1808 0.8267259001731873 0.8463913798332214 0.7714681797015503 0.8031229594423268
1810 0.826561450958252 0.8462896943092346 0.7714681797015503 0.8031229594423268
1812 0.8266546726226807 0.8463512063026428 0.7714681797015503 0.8031229594423268
1814 0.8267362713813782 0.8464181423187256 0.7714681797015503 0.8031229594423268
1816 0.8266357183456421 0.8464166522026062 0.7714681797015503 0.8031229594423268
1818 0.8265992999076843 0.8463056683540344 0.7714681797015503 0.8031229594423268
1820 0.8266959190368652 0.8464232683181763 0.7714681797015503 0.8031229594423268
1822 0.8267081379890442 0.8463274240493774 0.7714681797015503 0.8031229594423268
1824 0.8267114758491516 0.8462563157081604 0.7714681797015503 0.8031229594423268
1826 0.8266534209251404 0.8464171290397644 0.7714681797015503 0.8031229594423268
1828 0.8266791105270386 0.8463465571403503 0.7714681797015503 0.8031229594423268
1830 0.8267572522163391 0.8462826013565063 0.7714681797015503 0.8031229594423268
1832 0.8266903758049011 0.8463283777236938 0.7714681797015503 0.8031229594423268
1834 0.8266679644584656 0.8463135361671448 0.7714681797015503 0.8031229594423268
1836 0.8267313838005066 0.8463305234909058 0.7714681797015503 0.8031229594423268
1838 0.8266788721084595 0.8463234901428223 0.7714681797015503 0.8031229594423268
1840 0.82673579454422 0.84639972448349 0.7714681797015503 0.8031229594423268
1842 0.826729416847229 0.8462190628051758 0.7714681797015503 0.8031229594423268
1844 0.826699435710907 0.8463475704193115 0.7714681797015503 0.8031229594423268
1846 0.8266968131065369 0.8462837934494019 0.7714681797015503 0.8031229594423268
1848 0.8267387747764587 0.8463926315307617 0.7714681797015503 0.8031229594423268
1850 0.8267906308174133 0.8463244438171387 0.7714681797015503 0.8031229594423268
1852 0.8267138600349426 0.8463544249534607 0.7714681797015503 0.8031229594423268
1854 0.8266861438751221 0.8463272452354431 0.7714681797015503 0.8031229594423268
1856 0.8266770243644714 0.846397340297699 0.7714681797015503 0.8031229594423268
1858 0.8266840577125549 0.8463308215141296 0.7714681797015503 0.8031229594423268
1860 0.8267948627471924 0.8463529944419861 0.7714681797015503 0.8031229594423268
1862 0.8267434239387512 0.8463020920753479 0.7714681797015503 0.8031229594423268
1864 0.8267227411270142 0.8463765978813171 0.7714681797015503 0.8031229594423268
1866 0.826686441898346 0.8463097214698792 0.7714681797015503 0.8031229594423268
1868 0.8267632126808167 0.8464162349700928 0.7714681797015503 0.8031229594423268
1870 0.8267776370048523 0.8463650345802307 0.7714681797015503 0.8031229594423268
1872 0.8267257213592529 0.8463054299354553 0.7714681797015503 0.8031229594423268
1874 0.8267278671264648 0.8463168144226074 0.7714681797015503 0.8031229594423268
1876 0.8267931342124939 0.8463292121887207 0.7714681797015503 0.8031229594423268
1878 0.8267237544059753 0.8463392853736877 0.7714681797015503 0.8031229594423268
1880 0.8267671465873718 0.8463879227638245 0.7714681797015503 0.8031229594423268
1882 0.826725959777832 0.8463369607925415 0.7714681797015503 0.8031229594423268
1884 0.8267661333084106 0.8464349508285522 0.7714681797015503 0.8031229594423268
1886 0.8267566561698914 0.8463588953018188 0.7714681797015503 0.8031229594423268
1888 0.8267765045166016 0.8463155627250671 0.7714681797015503 0.8031229594423268
1890 0.8267481923103333 0.8463668823242188 0.7714681797015503 0.8031229594423268
1892 0.8268148899078369 0.8463712334632874 0.7714681797015503 0.8031229594423268
1894 0.826784074306488 0.8464030027389526 0.7714681797015503 0.8031229594423268
1896 0.8267515897750854 0.8464070558547974 0.7714681797015503 0.8031229594423268
1898 0.8267466425895691 0.8463832139968872 0.7714681797015503 0.8031229594423268
1900 0.8267051577568054 0.846373438835144 0.7714681797015503 0.8031229594423268
1902 0.8268428444862366 0.8463777899742126 0.7714681797015503 0.8031229594423268
1904 0.8268023729324341 0.8463520407676697 0.7714681797015503 0.8031229594423268
1906 0.8267388939857483 0.8463611006736755 0.7714681797015503 0.8031229594423268
1908 0.8268150687217712 0.8463127017021179 0.7714681797015503 0.8031229594423268
1910 0.8267875909805298 0.8463531136512756 0.7714681797015503 0.8031229594423268
1912 0.8267688751220703 0.8464027643203735 0.7714681797015503 0.8031229594423268
1914 0.8268339037895203 0.8463143706321716 0.7714681797015503 0.8031229594423268
1916 0.8267448544502258 0.8463440537452698 0.7714681797015503 0.8031229594423268
1918 0.8267809152603149 0.8462978601455688 0.7714681797015503 0.8031229594423268
1920 0.8268716931343079 0.8463858366012573 0.7714681797015503 0.8031229594423268
1922 0.8267739415168762 0.8463675379753113 0.7714681797015503 0.8031229594423268
1924 0.8267685174942017 0.8464082479476929 0.7714681797015503 0.8031229594423268
1926 0.826707124710083 0.8462935090065002 0.7714681797015503 0.8031229594423268
1928 0.8268712759017944 0.8463931083679199 0.7714681797015503 0.8031229594423268
1930 0.8267977833747864 0.846352756023407 0.7714681797015503 0.8031229594423268
1932 0.826879620552063 0.8463519215583801 0.7714681797015503 0.8031229594423268
1934 0.8268356919288635 0.8464105129241943 0.7714681797015503 0.8031229594423268
1936 0.8268169164657593 0.8463519215583801 0.7714681797015503 0.8031229594423268
1938 0.8268284797668457 0.8463355898857117 0.7714681797015503 0.8031229594423268
1940 0.8268594741821289 0.8463545441627502 0.7714681797015503 0.8031229594423268
1942 0.8267875909805298 0.8462985754013062 0.7714681797015503 0.8031229594423268
1944 0.8268696665763855 0.8463537096977234 0.7714681797015503 0.8031229594423268
1946 0.8268416523933411 0.8463735580444336 0.7714681797015503 0.8031229594423268
1948 0.8267626166343689 0.8463874459266663 0.7714681797015503 0.8031229594423268
1950 0.8268335461616516 0.8462992310523987 0.7714681797015503 0.8031229594423268
1952 0.8268939852714539 0.8463367819786072 0.7714681797015503 0.8031229594423268
1954 0.8267916440963745 0.8463563323020935 0.7714681797015503 0.8031229594423268
1956 0.8268019556999207 0.8463315963745117 0.7714681797015503 0.8031229594423268
1958 0.8268399834632874 0.8463215231895447 0.7714681797015503 0.8031229594423268
1960 0.8268238306045532 0.8463776111602783 0.7714681797015503 0.8031229594423268
1962 0.826818585395813 0.8463524580001831 0.7714681797015503 0.8031229594423268
1964 0.8269147872924805 0.8463795781135559 0.7714681797015503 0.8031229594423268
1966 0.8268160223960876 0.8462652564048767 0.7714681797015503 0.8031229594423268
1968 0.8268685340881348 0.8464176654815674 0.7714681797015503 0.8031229594423268
1970 0.8268579840660095 0.8463739156723022 0.7714681797015503 0.8031229594423268
1972 0.8269007802009583 0.8463157415390015 0.7714681797015503 0.8031229594423268
1974 0.8268179893493652 0.8463795781135559 0.7714681797015503 0.8031229594423268
1976 0.8268523216247559 0.846324622631073 0.7714681797015503 0.8031229594423268
1978 0.8268148303031921 0.8463737964630127 0.7714681797015503 0.8031229594423268
1980 0.8269256949424744 0.8463536500930786 0.7714681797015503 0.8031229594423268
1982 0.8268681168556213 0.8462798595428467 0.7714681797015503 0.8031229594423268
1984 0.8268754482269287 0.8463273048400879 0.7714681797015503 0.8031229594423268
1986 0.8268852829933167 0.8463535308837891 0.7714681797015503 0.8031229594423268
1988 0.8268027901649475 0.8463547825813293 0.7714681797015503 0.8031229594423268
1990 0.8269177675247192 0.846253514289856 0.7714681797015503 0.8031229594423268
1992 0.8268858194351196 0.8464316129684448 0.7714681797015503 0.8031229594423268
1994 0.8269774317741394 0.8463050723075867 0.7714681797015503 0.8031229594423268
1996 0.8267969489097595 0.8463752865791321 0.7714681797015503 0.8031229594423268
1998 0.8268593549728394 0.8463481068611145 0.7714681797015503 0.8031229594423268
2000 0.8268967270851135 0.8463829755783081 0.7714681797015503 0.8031229594423268

